Super-virial Hot Phase in Milky Way Circumgalactic Medium: Further Evidences

Recent discoveries of a super-virial hot phase of the Milky Way circumgalactic medium (CGM) has launched new questions regarding the multi-phase structure of the CGM around the Galaxy. We use 1.05 Ms of archival Chandra/HETG observations to characterize highly ionized metal absorption at z=0 along the line of sight of the quasar NGC 3783. We detect two distinct temperature phases with T$_1 = 5.83^{+0.15}_{-0.07}$ K, warm-hot virial temperature, and T$_2=6.61^{+0.12}_{-0.06}$ K, hot super-virial temperature. The super-virial hot phase coexisting with the warm-hot virial phase has been detected in absorption along only two other sightlines and in one stacking analysis. There is scatter in temperature of the hot as well as warm-hot gas. Similar to previous observations, we detect super-solar abundance ratios of metals in the hot phase, with a Ne/O ratio 2$\sigma$ above solar mixtures. These new detections continue the mystery of the mechanism behind the super-virial hot phase, but provide evidence that this is a true property of the CGM rather than an isolated observation. The super-virial CGM could hold the key to understanding the physical and chemical history of the Milky Way.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
